The Charmonium Potential at Non-Zero Temperature

The potential between charm and anti-charm quarks is calculated non-perturbatively using physical, rather than static quarks at temperatures on both sides of the deconfinement transition $T_{\rm C}$, using a lattice simulation with 2+1 dynamical quark flavours. We used the HAL QCD time-dependent method, originally developed for inter-nucleon potentials. Our lattices are anisotropic, with temporal lattice spacing less than the spatial one which enhances the information content of our correlators at each temperature. Local-extended charmonium correlators were calculated efficiently by contracting propagators in momentum rather than coordinate space. We find no significant variation in the central potential for temperatures in the confined phase. As the temperature increases into the deconfinement phase, the potential flattens, consistent with the expected weakening interaction. We fit the potential to both the (a) Cornell and (b) Debye-screened potential forms, with the latter better reproducing the data. The zero temperature string tension obtained from (a) agrees with results obtained elsewhere, and it decreases with temperature, but at a slower rate than from the static quark approximation. The Debye mass from (b) is close to zero for small temperatures, but starts to increase rapidly around $T_{\rm C}$. The spin-dependent potential is found to have a repulsive core and a distinct temperature dependence above $T_{\rm C}$ at distances $\sim 1$ fm.

==> figures/Alexander-data/ReVT148.dat <==
0.10661919683130358 0.940634178434331 0.0017259092488989
0.1592075670951737 1.223952157851189 0.003915916597117779
0.1984415121786198 1.369526592924924 0.0001808809870598505
0.21549951736580972 1.4425217509539896 0.0011725675561891676
0.24712070534506092 1.508893660837864 0.012289171000947953
0.27380400879566985 1.5744512877499135 0.004230738162216034
0.31402084348218323 1.6674471879604555 0.0026878939899500696
0.33270940798376186 1.7046900852384919 0.009564019969390037
0.36816907476319355 1.763690718124963 0.004958026231290118
0.4159446848218314 1.8493769481381108 0.0037600292512477563
0.44344237934145253 1.9089313379948596 0.012271121895102276
0.48438718989625634 1.9523943423048808 0.014674400755383543
0.5214634207262068 1.99985199999827 0.03920872683610548
0.5551225857013984 2.0560398239868025 0.00823395606853235
0.5981492258713901 2.0981215291985773 0.00998668939232854
0.6283267293358137 2.1830233677910265 0.01722995449638083
0.6664411366711774 2.18370415525266 0.01354441188968704
0.7112175658402523 2.252161242868509 0.014983719580832307
0.7367783983987527 2.3024538003994803 0.02322272941844734
0.777514659449707 2.3468569678289883 0.038948115423115263
0.8162203642224055 2.380043862530594 0.04069722829278052
0.8531719171910893 2.4411760266206626 0.061719380978470705
0.8885881822282365 2.5116970921391237 0.049820629523499006
0.929307765151178 2.546889298488084 0.024766363099543096
0.968316522189347 2.5540695436461287 0.05759608946337384
0.9996617050067661 2.595341329449088 0.02694300926006636
1.0419620034790436 2.946536556304114 0.18325862350656327
1.0768977581315033 2.7662821505139434 0.1279677546553214
1.1107352277852958 2.7631090573011545 0.03439951989051139
1.1489534535742867 2.830592685002805 0.7149751475958274
1.1859406944351425 2.9700459000504007 0.1345695244803964
1.2218087505638253 2.953893094508931 0.06238308209497084


==> figures/Alexander-data/ReVT164.dat <==
0.09597026365205033 1.00281867622328 0.000540546200646513
0.14330620229395044 1.3030590423542159 0.02290083826973616
0.17862153166869668 1.4447981171008744 0.0029462904301815083
0.19397581404790903 1.5174010870699233 0.002015459327932381
0.222438734774665 1.5916350108927837 0.0050062636882863085
0.24645695797807546 1.6552029114036015 0.0038186796153823017
0.2826570077141697 1.7459907019906162 0.0005765662358805754
0.29947899208282575 1.780380669455111 0.004536500831055372
0.3313970112667478 1.8386826581161033 0.005828404021665714
0.3744008795168493 1.9178837369293442 0.005535730706162741
0.3991521538773853 1.958094463027698 0.00993205326292871
0.4360074705643524 2.005574640067703 0.006378163714963845
0.46938059429557444 2.0492910620807425 0.010965666558909404
0.499677942549736 2.098090061014653 0.011645412334730815
0.5384071594627979 2.147958367433255 0.013772997040683832
0.5655705882815666 2.1827910495705733 0.017143195642296216
0.599878197320341 2.2243309827138837 0.011453383256779196
0.6401824374615667 2.2744803564606717 0.0174768440468344
0.663190300142117 2.316896934485833 0.017759597184636596
0.6998578968737311 2.3516898815681575 0.011659577031247072
0.7346977456277192 2.383287350313148 0.020884806435284845
0.7679586440977038 2.4110195497719418 0.024683173806165967
0.7998375964271213 2.479406054940753 0.040208200911231694
0.8364901808120832 2.4903615277482807 0.03282426903604965
0.8716028135175727 2.5393774098474533 0.042593695147081785
0.8998172959805114 2.6040417833713123 0.03353456195980498
0.9378927168952654 2.6430000262319444 0.054448751610442464
0.9693391513510117 2.637387999050012 0.04035918236150388
0.9997969955339016 2.621496431315197 0.07487191766669667
1.0341980538263065 2.5960901931119125 0.0847207359849573
1.0674910757461267 2.725884339810107 0.05369961255217571
1.0997766950872918 2.7965495105945983 0.058184408891531106
1.1355511004087024 2.8073783845006144 0.06841633283563996
1.1702323804363408 2.901966508382279 0.08424562416340087
1.199756394640682 2.9732943479526264 0.06740504195128545
1.2366805850284392 2.92054641892991 0.0584498309784259



==> figures/Alexander-data/ReVT182.dat <==
0.08667941304547122 1.07107107692205 0.00085154005236672
0.1294327745691236 1.383227689649665 0.00017863867995809176
0.1613292381738174 1.5357964740728127 0.00018161916003427842
0.17519707737440413 1.608103534834311 0.0005234220321469389
0.2009045118261826 1.6842130794824763 0.012278563475819078
0.2225975385038504 1.7480046639040925 0.0031332582828519644
0.2552930729739641 1.8409085483092684 0.005957411912225919
0.27048652640264026 1.876524617468076 0.005560149435338282
0.29931457233223324 1.9342441219326862 0.0061637577276295145
0.33815524981664835 1.9998270417674227 0.008270203842854157
0.360510361202787 2.058149829368151 0.016851912289891583
0.39379772643931066 2.1042587737737333 0.006621680800841595
0.42394000870920434 2.1454029492768503 0.0044350879475157845
0.45130428034470116 2.189596133061733 0.006995161518328841
0.48628413412426535 2.2165065271753654 0.012357390005283589
0.5108178800650894 2.28235216219321 0.0069829198329485085
0.5418041804180418 2.2748488241756397 0.04576779679439261
0.578206579929534 2.3478962192836352 0.02826871569383453
0.5989870587642224 2.372357838525766 0.011767406804092335
0.6321048771543821 2.4238200280681528 0.02557578756159863
0.66357189126552 2.4483310076270177 0.027007074303914573
0.693612812765913 2.481036974586653 0.0392863984444608
0.7224055738907225 2.543218512655916 0.050275835298353055
0.7555098332747199 2.5195688163522254 0.018089626757104432
0.7872232232100411 2.602972327898987 0.020005297818152766
0.8127062706270628 2.5912138272711513 0.02788845838494516
0.8470956221903334 2.623600903215053 0.0760018535604501
0.8754977373588347 2.663939398157533 0.04977155770442572
0.9030069673634031 2.686325638053872 0.05509968079050955
0.9340776701775553 2.747022817063084 0.0246244223377989
0.964147605266854 2.78033898411136 0.0774612150154636
0.9933076640997434 2.7652549386065024 0.031570250574368956
1.025618760655165 2.8432787665001347 0.04049977601830112
1.0569425570277624 2.8097733482233807 0.04785726020738612
1.0836083608360836 2.864049291370834 0.0677207708179658
1.116957932132397 2.8706122374651026 0.04761798081996144
1.145787392495671 2.9172312450886606 0.05696870511646552
1.173909057572424 2.9998352310073533 0.06064793273784933
1.2047615606128017 2.8761022795095106 0.12917991191754707



==> figures/Alexander-data/ReVT205.dat <==
0.07672014260791951 1.15734584709748 0.000673984154754043
0.11456123864005195 1.4913968051392785 0.00036987669553416856
0.14279287000973712 1.6494243100526786 0.0007848792461529065
0.15506732554365468 1.7241576340515667 0.0005151812791195821
0.17782103334956184 1.8074311536113412 0.007877377339900469
0.19702157984420643 1.8633352225894195 0.0037676890247434294
0.22596047062642002 1.9437142136849397 0.008618669144160852
0.23940823028237587 1.9829747537228726 0.006847120591037547
0.2649239982960078 2.042979069049835 0.002059903763644352
0.2993019689224278 2.110501103364883 0.008360163556665166
0.3190885280753003 2.165945945289039 0.011597223440074024
0.3485512495942876 2.181601468158505 0.008540866045254576
0.3752302511359949 2.24189918979228 0.01901747633097693
0.39945042924375207 2.2507191660280506 0.012705843930308606
0.4304111761625679 2.2819385390437503 0.01526702256178578
0.45212604963891556 2.372624642270257 0.019045808855197754
0.47955209347614414 2.3662158992406517 0.03736617100533918
0.511771938808127 2.4113390715778578 0.051339452551001016
0.5301647871632699 2.4453110318777673 0.058116803688430245
0.5594774423888349 2.594514856180162 0.17870467209137159
0.5873289670500075 2.5707995178626564 0.08712213152458588
0.613918253947629 2.485416442304899 0.0330134143611937
0.6394027913015256 2.6510313549425257 0.046012665212586575
0.6687034454203704 2.791594046372912 0.0891144241977461
0.6967730378752944 2.724537963732239 0.29003074518000743
0.7193281402142162 2.8941103398248957 0.11603338589378641
0.7497662322989417 2.739964965191934 0.12883227528751234
0.7749050080420455 2.8357036801670357 0.094959268068877
0.799253489126907 2.870289294725506 0.10140509246094906
0.8267542377715655 2.9719647295402463 0.06255378201961283
0.8533692046617042 2.956104789318497 0.06496345710150966
0.8791788380395976 2.80685008726371 0.8998526816951455
0.907777461962556 3.1393923917104205 0.10601554080208851
0.9355022242826057 2.8502337987086364 0.3342799343892161
0.9591041869522883 3.1082380225580186 0.02927604441753377
0.988621967194108 2.6201462889817866 0.6528396941972536
1.0141389871261586 3.0953931183790964 0.28231954069995707
1.039029535864979 2.924531012163182 0.3783888659705567
1.0663371554012042 3.3385367930255296 0.2358394451303421
1.092962708228634 3.0944726729387115 0.09040652598840983
1.1189548847776698 2.8993306224096247 0.16930929818617182


==> figures/Alexander-data/ReVT232.dat <==
0.06802552650588022 1.26066903931077 0.000112050461030677
0.10157812942921815 1.6112576915387073 0.00016679782506224316
0.12661029859315442 1.7784460838081075 0.00009487550937357258
0.13749370250619103 1.8547960936750116 0.0003250905258421757
0.15766875563882188 1.9425098849886107 0.0003527582501605786
0.1746933236349195 1.998460661649471 0.0011067990991963732
0.2003525992180834 2.086769211065674 0.0028213805769349842
0.21227633788468098 2.11797453691476 0.003782716894966915
0.23490042973758166 2.1807326204095308 0.0021569529031210933
0.26538237975189904 2.2507370341677944 0.003252759393223104
0.282926548184857 2.278631741877302 0.018309034637388553
0.3090502892976421 2.3286344544808957 0.004694723514351537
0.33270578660036065 2.3694445096491448 0.006018199502432949
0.3541811164399627 2.3978935501523115 0.006487498068442517
0.38163311325038507 2.432084255365152 0.006719729799845679
0.4008870620964687 2.4515648220294426 0.010453782554428293
0.42520494014754834 2.4768262050119527 0.01167712162394116
0.4537733430224917 2.5354482130670557 0.012887115630273123
0.47008174849164763 2.532243511899461 0.012898350746679109
0.49607243017213976 2.5452728170641366 0.01219769064313984
0.5207675697360774 2.5656634481538925 0.020595237661382732
0.5443435196645111 2.5963274640523064 0.018717364593657925
0.5669399201967311 2.581883305689358 0.02687035618868281
0.5929199608437796 2.6277355258817976 0.06401509458902166
0.6178084547991414 2.622912424643618 0.0185984287407043
0.6378074102213225 2.680698633596802 0.06102455807724534
0.6647959841409463 2.6176661056085315 0.03817655897371282
0.6870858078757287 2.706795971027211 0.06608381336555899
0.7086749002459138 2.7150846236856925 0.05294226712694823
0.7330590168842172 2.78698937758958 0.10227021152836274
0.7566577365176106 2.7370176010821017 0.052013227313664555
0.7795423902705053 2.7229514461229423 0.06355658583005795
0.8048999610931393 2.8493480416936587 0.10651384628362487
0.8294827041637588 2.7618853047080005 0.04917367833726024
0.8504098802950967 2.740594974246469 0.042988085590792396
0.8765824403813886 2.777664452763147 0.06104538647981627
0.8992076422740607 2.6667450005792466 0.060002454081142166
0.921277370319688 2.6965529740294363 0.09214726842827568
0.9454902449759224 2.7104059215995346 0.07974260429313017
0.9690983508530493 2.634455861438103 0.07841697079921568
0.9921448603442795 2.5904925585318637 0.06564050414642475


==> figures/Alexander-data/ReVT243.dat <==
0.06498275171821306 1.29897213633349 0.000978603481530376
0.09703455017182133 1.659441588731996 0.0002758549262529218
0.12094703298969074 1.8287611431484778 0.000682858110374285
0.13134362336769762 1.905575363985111 0.0005826981383743614
0.15061624845360824 1.9964248716471709 0.0003722823798912565
0.16687930927835054 2.0478058152813206 0.005371146593661504
0.19139084810996568 2.1368568168035167 0.004978155595543911
0.20278123917525775 2.173492777844135 0.004224237457689658
0.2243933577319588 2.234148708531139 0.0023481955444729996
0.25351185326460485 2.3010132999213213 0.0067811703417642605
0.27027127285223373 2.3483067490357983 0.006984600224739293
0.29522650171821313 2.3762878724079606 0.008439208851727864
0.3178238910652922 2.410664406523444 0.012873111205531546
0.3383386316151203 2.436340025785485 0.014569298738846192
0.36456270343831526 2.47041235466466 0.014775281442622409
0.38295542513745673 2.507851918275747 0.025895974433970296
0.40618556701030933 2.545417161564308 0.07000336921151261
0.4334761081698527 2.4500430668676776 0.05227508003175255
0.4490550403436521 2.566923622475116 0.03998273966414847
0.4738831615120276 2.59906029664353 0.04709940774361604
0.4974736900291609 2.7050952713317615 0.04821431001580097
0.5199950901478062 2.7779084428101353 0.08732002252531314
0.5415807560137458 2.6385038851573253 0.1061495147607424
0.5663987121210066 2.652571331012225 0.03364877927654475
0.590173946307569 2.637254581123703 0.06635394465548322



==> figures/Alexander-data/ReVT286.dat <==
0.05507017621050737 1.45550927780002 0.0000844135353762574
0.08223274076852932 1.8527465302230193 0.000237973817934725
0.10249757424497494 2.0371856947150087 0.00020227632848175136
0.11130825167808886 2.1202846427316553 0.0002635407731301767
0.12764099892958258 2.2156395603019776 0.000503822032160468
0.14142326578747771 2.258519606412889 0.008698728372220762
0.16219577429098278 2.359385661320681 0.007983988637445885
0.1718486564248801 2.395230146878053 0.005201733168190977
0.1901640269767603 2.455808250148738 0.006712484134639164
0.2148407394514992 2.524140000179392 0.004523215974995252
0.22904364969264668 2.539050869001173 0.014091942279734381
0.2501921670250982 2.604694862075912 0.013602795542126709
0.2693425135453164 2.653080951932245 0.010050376592425945
0.28672790193100456 2.6741045465377495 0.015368661543420488
0.3089517108352924 2.6903112690192263 0.01418431892316768
0.32453877660552594 2.723978017554669 0.018580258604498787
0.3442253545436301 2.7286470514859302 0.015679772711533098
0.36735295180287225 2.7204084263601955 0.022969478354250877
0.3805554481160935 2.776269349995271 0.02938046975923265
0.4015962469675685 2.7334834144144367 0.03159279760835429
0.4215882375802624 2.7550185883301133 0.041850139163779866
0.44067418639356143 2.779873969238527 0.03828827879286198
0.45896713939150685 2.7940435783310864 0.028156179451802182
0.4799993237769586 2.7432333907712536 0.06503657206572355
0.5001478447533811 2.871021079253917 0.09908923645993864
0.5163380318154452 2.7697882024791887 0.04643081598774888
0.5381866759607501 2.8871214437030064 0.0865058762601102
0.5562314392110501 2.7625308543702305 0.17175743469468674



==> figures/mu.dat <==
3.40182   8.24703
28.30275 18.54426
66.71527 15.53265
125.586  14.875
142.166  21.243
341.907  38.142


53.74718 29.30705
36.35491 16.89102
107.999  20.254
118.847  24.665
273.726  32.424




mu-alpha_128_Vc_t30_63.out: mu [MeV]  =  3.40182 +/- 8.24703
mu-alpha_40_Vc_t15_19.out: mu [MeV]  = 28.30275 +/-18.54426
mu-alpha_36_Vc_t12_17.out: mu [MeV]  = 66.71527 +/-15.53265
mu-alpha_32_Vc_t11_15.out: mu [MeV]  =( 1.25586 +/-  .14875)E 2
mu-alpha_28_Vc_t11_13.out: mu [MeV]  =( 1.42166 +/-  .21243)E 2
mu-alpha_24_Vc_t9_11.out: mu [MeV]  =( 3.41907 +/-  .38142)E 2


mu-alpha_128_Vc_t15_19.out: mu [MeV]  = 53.74718 +/-29.30705
mu-alpha_40_Vc_t12_17.out: mu [MeV]  = 36.35491 +/-16.89102
mu-alpha_36_Vc_t11_15.out: mu [MeV]  =( 1.07999 +/-  .20254)E 2
mu-alpha_32_Vc_t11_13.out: mu [MeV]  =( 1.18847 +/-  .24665)E 2
mu-alpha_28_Vc_t9_11.out: mu [MeV]  =( 2.73726 +/-  .32424)E 2)


==> figures/satz.dat <==
0.1 2.4337439
0.12244898 2.5509835
0.14489796 2.6388758
0.16734694 2.7092314
0.18979592 2.7682729
0.2122449 2.8195904
0.23469388 2.8654004
0.25714286 2.9071453
0.27959184 2.9458043
0.30204082 2.9820654
0.3244898 3.0164263
0.34693878 3.049256
0.36938776 3.0808335
0.39183673 3.111374
0.41428571 3.1410463
0.43673469 3.1699841
0.45918367 3.1982951
0.48163265 3.2260671
0.50408163 3.253372
0.52653061 3.2802695
0.54897959 3.3068097
0.57142857 3.3330347
0.59387755 3.3589802
0.61632653 3.3846767
0.63877551 3.4101505
0.66122449 3.4354243
0.68367347 3.4605178
0.70612245 3.4854481
0.72857143 3.5102304
0.75102041 3.534878
0.77346939 3.5594025
0.79591837 3.5838144
0.81836735 3.608123
0.84081633 3.6323364
0.86326531 3.6564622
0.88571429 3.680507
0.90816327 3.7044769
0.93061224 3.7283771
0.95306122 3.7522128
0.9755102 3.7759882
0.99795918 3.7997075
1.0204082 3.8233744
1.0428571 3.8469923
1.0653061 3.8705643
1.0877551 3.8940931
1.1102041 3.9175815
1.1326531 3.9410318
1.155102 3.9644463
1.177551 3.987827
1.2 4.0111757


